The Scattering of Lyman-series Photons in the Intergalactic Medium

We re-examine scattering of photons near the Lyman-alpha resonance in the intergalactic medium (IGM). We first derive a general integral solution for the radiation field around resonance when spin diffusivity is ignored. Our solution shows explicitly that recoil sources an absorption feature, whose magnitude increases with the relative importance of recoil compared to Doppler broadening. This spectrum depends on the Lyman-alpha line profile, but approximating it with the absorption profile appropriate to the Lorentzian wings of natural broadening accurately reproduces the results for a full Voigt profile so long as T<1000 K in the IGM. This approximation allows us to obtain simple analytic formulae for the total scattering rate of Lyman-alpha photons and the accompanying energy exchange rate. Our power series solutions converge rapidly for photons that redshift into the Lyman-alpha resonance as well as for photons injected at line center. We confirm previous calculations showing that heating through this mechanism is quite slow and probably negligible compared to other sources. We then show that energy exchange during the scattering of higher-order Lyman-series photons can be much more important than naively predicted by recoil arguments. However, the resulting heating is still completely negligible.

==> readme.txt <==
Dear Editor,

Attached please find files related to the manuscript entitled "The
scattering of Lyman-series photons in the intergalactic medium," by
Steven R. Furlanetto and Jonathan R. Pritchard, that we submit for
publication in the Monthly Notices of the Royal Astronomical
Society. This is a new submission.

The included files are:

srf_lyseries.pdf              Manuscript file (pdf version)

srf_lyseries.tex              Manuscript file (latex version)

f1.eps                        Figure files
f2.eps
f3.eps
f4.eps
f5a.eps
f5b.eps
f6.eps
f7a.eps
f7b.eps
f8.eps

mn2e.cls                      Latex style files
natbibmnfix.sty

Please direct future correspondence to the following address:

Steven Furlanetto
Yale Physics - JWG 463
PO Box 208121
New Haven, CT 06520-8121
USA

Phone: 1-203-432-5370
E-mail address: steven.furlanetto@yale.edu

Please let us know if you need any additional information.
Thank you.

